Totally real divisors on curves

Since the works of Krasnov and Scheiderer, there has been an interest in studying effective totally real divisors on a curve X defined over a real closed field, i.e., effective divisors supported on the real locus. Scheiderer proved that, for smooth curves over the real numbers with nonempty real locus, each divisor of sufficiently high degree is linearly equivalent to an effective totally real one. The smallest degree N(X) with this property is called the totally real divisor threshold. When the field is non-Archimedean, we obtain a classification of topological types of smooth curves for which N(X) can be infinite. As a consequence, for curves over the real numbers we prove that N(X) cannot be bounded from above only in terms of the topological type, unless the real locus has many connected components. We complement this qualitative result with a quantitative lower bound for N(X), depending on metric properties of the Jacobian and the curve in the Bergman metric. Finally, we relate these metric properties to period matrices of X, expressed in a way compatible with the real structure.

==> figure_antiholomorphic_involution.tikz <==
\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Curve Lines [id:da7928558341418144] 
\draw [color=blue!80!black  ,draw opacity=1 ][line width=1.5]  [dash pattern={on 5.63pt off 4.5pt}]  (465,200) .. controls (472,200) and (500,150) .. (510,150) ;
%Curve Lines [id:da09876040002784192] 
\draw [color=red  ,draw opacity=1 ][line width=1.5]  [dash pattern={on 5.63pt off 4.5pt}]  (219.88,50) .. controls (210.15,50.13) and (210.15,99.97) .. (219.88,100) ;
%Straight Lines [id:da017608577651111235] 
\draw [line width=1.5]    (169.88,100) -- (269.88,100) ;
%Straight Lines [id:da25979988244138585] 
\draw [line width=1.5]    (170,50) -- (270,50) ;
%Straight Lines [id:da3344664664991468] 
\draw [color=blue!70!white  ,draw opacity=1 ][line width=1.5]    (193,90) -- (250,90) ;
\draw [shift={(190,90)}, rotate = 0] [color=blue!70!white  ,draw opacity=1 ][line width=1.5]    (8.53,-2.57) .. controls (5.42,-1.09) and (2.58,-0.23) .. (0,0) .. controls (2.58,0.23) and (5.42,1.09) .. (8.53,2.57)   ;
%Curve Lines [id:da9622988557759609] 
\draw [color=red  ,draw opacity=1 ][line width=1.5]    (219.88,50) .. controls (230.1,49.95) and (230,99.97) .. (219.88,100) ;
\draw [shift={(227.33,80.56)}, rotate = 267.4] [color=red  ,draw opacity=1 ][line width=1.5]    (8.53,-3.82) .. controls (5.42,-1.79) and (2.58,-0.52) .. (0,0) .. controls (2.58,0.52) and (5.42,1.79) .. (8.53,3.82)   ;
%Straight Lines [id:da5926791306410408] 
\draw [color=blue!70!white  ,draw opacity=1 ][line width=1.5]    (140,90) -- (190,90) ;
%Straight Lines [id:da9204210927222385] 
\draw    (320,70) -- (378,70) ;
\draw [shift={(380,70)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (12,-3) -- (0,0) -- (12,3) -- cycle    ;
%Curve Lines [id:da935472717124926] 
\draw [color=red  ,draw opacity=1 ][line width=1.5]  [dash pattern={on 5.63pt off 4.5pt}]  (479.88,50) .. controls (470.15,50.13) and (470.15,99.97) .. (479.88,100) ;
%Straight Lines [id:da38880229265171073] 
\draw [line width=1.5]    (429.88,100) -- (529.88,100) ;
%Straight Lines [id:da3692186858806117] 
\draw [line width=1.5]    (430,50) -- (530,50) ;
%Straight Lines [id:da7832845400714263] 
\draw [color=blue!70!white  ,draw opacity=1 ][line width=1.5]    (450,90) -- (507,90) ;
\draw [shift={(510,90)}, rotate = 180] [color=blue!70!white  ,draw opacity=1 ][line width=1.5]    (8.53,-2.57) .. controls (5.42,-1.09) and (2.58,-0.23) .. (0,0) .. controls (2.58,0.23) and (5.42,1.09) .. (8.53,2.57)   ;
%Curve Lines [id:da6692557620487705] 
\draw [color=red  ,draw opacity=1 ][line width=1.5]    (479.88,50) .. controls (490.1,49.95) and (490,99.97) .. (479.88,100) ;
\draw [shift={(487.33,80.56)}, rotate = 267.4] [color=red  ,draw opacity=1 ][line width=1.5]    (8.53,-3.82) .. controls (5.42,-1.79) and (2.58,-0.52) .. (0,0) .. controls (2.58,0.52) and (5.42,1.79) .. (8.53,3.82)   ;
%Straight Lines [id:da9104223366329263] 
\draw [color=blue!70!white  ,draw opacity=1 ][line width=1.5]    (510,90) -- (560,90) ;
%Curve Lines [id:da4861791702021119] 
\draw [color=gray  ,draw opacity=1 ][line width=1.5]  [dash pattern={on 5.63pt off 4.5pt}]  (269.88,150) .. controls (260.15,150.13) and (260.15,199.97) .. (269.88,200) ;
%Curve Lines [id:da5075202765831139] 
\draw [color=purple!70!black  ,draw opacity=1 ][line width=1.5]  [dash pattern={on 5.63pt off 4.5pt}]  (219.88,150) .. controls (210.15,150.13) and (210.15,199.97) .. (219.88,200) ;
%Straight Lines [id:da33644219289186594] 
\draw [line width=1.5]    (170,200) -- (269.88,200) ;
%Straight Lines [id:da26056177424024973] 
\draw [line width=1.5]    (169.88,150) -- (270,150) ;
%Curve Lines [id:da2648771215968433] 
\draw [color=gray  ,draw opacity=1 ][line width=1.5]    (169.88,150) .. controls (180.1,149.95) and (180,199.97) .. (169.88,200) ;
%Curve Lines [id:da25627902191139396] 
\draw [color=gray  ,draw opacity=1 ][line width=1.5]  [dash pattern={on 5.63pt off 4.5pt}]  (169.88,150) .. controls (160.15,150.13) and (160.15,199.97) .. (169.88,200) ;
%Curve Lines [id:da6473398990591217] 
\draw [color=gray  ,draw opacity=1 ][line width=1.5]    (269.88,150) .. controls (280.1,149.95) and (280,199.97) .. (269.88,200) ;
%Straight Lines [id:da7713977535111127] 
\draw [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (193,160) -- (250,160) ;
\draw [shift={(190,160)}, rotate = 0] [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (8.53,-2.57) .. controls (5.42,-1.09) and (2.58,-0.23) .. (0,0) .. controls (2.58,0.23) and (5.42,1.09) .. (8.53,2.57)   ;
%Curve Lines [id:da4174638174818517] 
\draw [color=purple!70!black  ,draw opacity=1 ][line width=1.5]    (219.88,150) .. controls (230.1,149.95) and (230,199.97) .. (219.88,200) ;
\draw [shift={(227.33,180.56)}, rotate = 267.4] [color=purple!70!black  ,draw opacity=1 ][line width=1.5]    (8.53,-3.82) .. controls (5.42,-1.79) and (2.58,-0.52) .. (0,0) .. controls (2.58,0.52) and (5.42,1.79) .. (8.53,3.82)   ;
%Straight Lines [id:da1761648186415561] 
\draw [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (253,160) -- (300,160) ;
\draw [shift={(250,160)}, rotate = 0] [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (8.53,-2.57) .. controls (5.42,-1.09) and (2.58,-0.23) .. (0,0) .. controls (2.58,0.23) and (5.42,1.09) .. (8.53,2.57)   ;
%Straight Lines [id:da5777545974144387] 
\draw [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (140,160) -- (190,160) ;
%Straight Lines [id:da23643828388827393] 
\draw [color=blue!70!white  ,draw opacity=1 ][line width=1.5]    (253,90) -- (300,90) ;
\draw [shift={(250,90)}, rotate = 0] [color=blue!70!white  ,draw opacity=1 ][line width=1.5]    (8.53,-2.57) .. controls (5.42,-1.09) and (2.58,-0.23) .. (0,0) .. controls (2.58,0.23) and (5.42,1.09) .. (8.53,2.57)   ;
%Straight Lines [id:da026476194138712383] 
\draw [color=blue!70!white  ,draw opacity=1 ][line width=1.5]    (400,90) -- (447,90) ;
\draw [shift={(450,90)}, rotate = 180] [color=blue!70!white  ,draw opacity=1 ][line width=1.5]    (8.53,-2.57) .. controls (5.42,-1.09) and (2.58,-0.23) .. (0,0) .. controls (2.58,0.23) and (5.42,1.09) .. (8.53,2.57)   ;
%Straight Lines [id:da029501872026410192] 
\draw    (320,170) -- (378,170) ;
\draw [shift={(380,170)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (12,-3) -- (0,0) -- (12,3) -- cycle    ;
%Curve Lines [id:da11459461387200776] 
\draw [color=gray  ,draw opacity=1 ][line width=1.5]  [dash pattern={on 5.63pt off 4.5pt}]  (529.88,150) .. controls (520.15,150.13) and (520.15,199.97) .. (529.88,200) ;
%Curve Lines [id:da6183294597364273] 
\draw [color=purple!70!black  ,draw opacity=1 ][line width=1.5]  [dash pattern={on 5.63pt off 4.5pt}]  (479.88,150) .. controls (470.15,150.13) and (470.15,199.97) .. (479.88,200) ;
%Straight Lines [id:da28988799879627636] 
\draw [line width=1.5]    (430,200) -- (529.88,200) ;
%Straight Lines [id:da222866049707779] 
\draw [line width=1.5]    (429.88,150) -- (530,150) ;
%Curve Lines [id:da378896245625185] 
\draw [color=gray  ,draw opacity=1 ][line width=1.5]    (429.88,150) .. controls (440.1,149.95) and (440,199.97) .. (429.88,200) ;
%Curve Lines [id:da42235913403682046] 
\draw [color=gray  ,draw opacity=1 ][line width=1.5]  [dash pattern={on 5.63pt off 4.5pt}]  (429.88,150) .. controls (420.15,150.13) and (420.15,199.97) .. (429.88,200) ;
%Curve Lines [id:da09644580833315808] 
\draw [color=gray  ,draw opacity=1 ][line width=1.5]    (529.88,150) .. controls (540.1,149.95) and (540,199.97) .. (529.88,200) ;
%Curve Lines [id:da3086199819966964] 
\draw [color=purple!70!black  ,draw opacity=1 ][line width=1.5]    (479.88,150) .. controls (490.1,149.95) and (490,199.97) .. (479.88,200) ;
\draw [shift={(487.33,180.56)}, rotate = 267.4] [color=purple!70!black  ,draw opacity=1 ][line width=1.5]    (8.53,-3.82) .. controls (5.42,-1.79) and (2.58,-0.52) .. (0,0) .. controls (2.58,0.52) and (5.42,1.79) .. (8.53,3.82)   ;
%Straight Lines [id:da4576722836685907] 
\draw [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (536,160.04) -- (560,160) ;
\draw [shift={(553.4,160.01)}, rotate = 179.9] [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (8.53,-2.57) .. controls (5.42,-1.09) and (2.58,-0.23) .. (0,0) .. controls (2.58,0.23) and (5.42,1.09) .. (8.53,2.57)   ;
%Straight Lines [id:da06874217637722424] 
\draw [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (400,160) -- (436,160.04) ;
\draw [shift={(423.4,160.03)}, rotate = 180.07] [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (8.53,-2.57) .. controls (5.42,-1.09) and (2.58,-0.23) .. (0,0) .. controls (2.58,0.23) and (5.42,1.09) .. (8.53,2.57)   ;
%Curve Lines [id:da03294916224830713] 
\draw [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (436,160.04) .. controls (450.4,160.4) and (458,200) .. (465,200) ;
%Curve Lines [id:da5286167668971882] 
\draw [color=blue!80!black  ,draw opacity=1 ][line width=1.5]    (510,150) .. controls (520,150) and (520,160) .. (536,160.04) ;

% Text Node
\draw (211,32.4) node [anchor=north west][inner sep=0.75pt]  [font=\Large,color=red  ,opacity=1 ]  {$S_{i}$};
% Text Node
\draw (241,74.4) node [anchor=north west][inner sep=0.75pt]  [font=\Large,color=blue!70!white  ,opacity=1 ]  {$\gamma _{i}$};
% Text Node
\draw (341,62.4) node [anchor=north west][inner sep=0.75pt]    {$\sigma $};
% Text Node
\draw (471,32.4) node [anchor=north west][inner sep=0.75pt]  [font=\Large,color=red  ,opacity=1 ]  {$S_{i}$};
% Text Node
\draw (501,70.4) node [anchor=north west][inner sep=0.75pt]  [font=\Large,color=blue!70!white  ,opacity=1 ]  {$\gamma _{i}^{\sigma }$};
% Text Node
\draw (211,132.4) node [anchor=north west][inner sep=0.75pt]  [font=\Large,color=purple!70!black  ,opacity=1 ]  {$R_{j}$};
% Text Node
\draw (238,162.4) node [anchor=north west][inner sep=0.75pt]  [font=\Large,color=blue!80!black  ,opacity=1 ]  {$\delta _{j}$};
% Text Node
\draw (341,162.4) node [anchor=north west][inner sep=0.75pt]    {$\sigma $};
% Text Node
\draw (471,132.4) node [anchor=north west][inner sep=0.75pt]  [font=\Large,color=purple!70!black  ,opacity=1 ]  {$R_{j}$};
% Text Node
\draw (498,162.4) node [anchor=north west][inner sep=0.75pt]  [font=\Large,color=blue!80!black  ,opacity=1 ]  {$\delta _{j}^{\sigma }$};


\end{tikzpicture}

